Plain and Simple Inductive Invariant Inference for Distributed Protocols in TLA+

We present a new technique for automatically inferring inductive invariants of parameterized distributed protocols specified in TLA+. Ours is the first such invariant inference technique to work directly on TLA+, an expressive, high level specification language. To achieve this, we present a new algorithm for invariant inference that is based around a core procedure for generating plain, potentially non-inductive lemma invariants that are used as candidate conjuncts of an overall inductive invariant. We couple this with a greedy lemma invariant selection procedure that selects lemmas that eliminate the largest number of counterexamples to induction at each round of our inference procedure. We have implemented our algorithm in a tool, endive, and evaluate it on a diverse set of distributed protocol benchmarks, demonstrating competitive performance and ability to uniquely solve an industrial scale reconfiguration protocol.

==> tables/distai_benchmark_results.csv <==
protocol,duration_secs,invsize
tla-consensus,2,1
tla-tcommit,2,7
i4-lock-server,error,-
ex-quorum-leader-election,3,8
pyv-toy-consensus-forall,error,-
tla-simple,error,-
ex-lockserv-automaton,2,13
tla-simpleregular,error,-
pyv-sharded-kv,2,16
pyv-lockserv,2,13
tla-twophase,29,306
i4-learning-switch,21,32
ex-simple-decentralized-lock,26,17
i4-two-phase-commit,17,67
pyv-consensus-wo-decide,error,-
pyv-consensus-forall,error,-
pyv-learning-switch,79,70
i4-chord-ring-maintenance,53,164
pyv-sharded-kv-no-lost-keys,fail,-
ex-naive-consensus,fail,-
pyv-client-server-ae,error,-
ex-simple-election,error,-
pyv-toy-consensus-epr,error,-
ex-toy-consensus,error,-
pyv-client-server-db-ae,error,-
pyv-hybrid-reliable-broadcast,error,-
pyv-firewall,error,-
ex-majorityset-leader-election,error,-
pyv-consensus-epr,error,-
mldr,error,-

==> tables/folic3_benchmark_results.csv <==
protocol,duration_secs,invsize
tla-consensus,1,1
tla-tcommit,2,3
i4-lock-server,1,2
ex-quorum-leader-election,24,8
pyv-toy-consensus-forall,11,5
tla-simple,timeout,3
ex-lockserv-automaton,10,12
tla-simpleregular,57,9
pyv-sharded-kv,22,10
pyv-lockserv,8,11
tla-twophase,9,12
i4-learning-switch,timeout,10
ex-simple-decentralized-lock,4,8
i4-two-phase-commit,8,9
pyv-consensus-wo-decide,168,26
pyv-consensus-forall,2461,27
pyv-learning-switch,timeout,11
i4-chord-ring-maintenance,timeout,12
pyv-sharded-kv-no-lost-keys,3,2
ex-naive-consensus,73,18
pyv-client-server-ae,877,15
ex-simple-election,32,10
pyv-toy-consensus-epr,70,14
ex-toy-consensus,21,8
pyv-client-server-db-ae,timeout,6
pyv-hybrid-reliable-broadcast,1360,23
pyv-firewall,7,8
ex-majorityset-leader-election,timeout,7
pyv-consensus-epr,1468,30
mldr,didnotrun,30


==> tables/ic3po_benchmark_results.csv <==
protocol,duration_secs,invsize
tla-consensus,0,1
tla-tcommit,1,2
i4-lock-server,1,2
ex-quorum-leader-election,3,5
pyv-toy-consensus-forall,3,5
tla-simple,6,3
ex-lockserv-automaton,7,12
tla-simpleregular,8,4
pyv-sharded-kv,10,8
pyv-lockserv,11,12
tla-twophase,14,9
i4-learning-switch,14,10
ex-simple-decentralized-lock,19,15
i4-two-phase-commit,27,11
pyv-consensus-wo-decide,50,9
pyv-consensus-forall,99,10
pyv-learning-switch,127,13
i4-chord-ring-maintenance,229,12
pyv-sharded-kv-no-lost-keys,3,2
ex-naive-consensus,6,4
pyv-client-server-ae,2,2
ex-simple-election,7,4
pyv-toy-consensus-epr,9,4
ex-toy-consensus,10,3
pyv-client-server-db-ae,17,6
pyv-hybrid-reliable-broadcast,587,4
pyv-firewall,2,3
ex-majorityset-leader-election,72,7
pyv-consensus-epr,1300,9
mldr,timeout,9


==> tables/swiss_benchmark_results.csv <==
protocol,duration_secs,invsize,from_swiss_paper
tla-consensus,1,2,false
tla-tcommit,2,8,false
i4-lock-server,1,2,true
ex-quorum-leader-election,11,5,false
pyv-toy-consensus-forall,3,7,true
tla-simple,28,8,false
ex-lockserv-automaton,fail,0,false
tla-simpleregular,65,21,false
pyv-sharded-kv,4024,timeout,true
pyv-lockserv,3684,timeout,true
tla-twophase,33,24,false
i4-learning-switch,timeout,0,false
ex-simple-decentralized-lock,1,2,false
i4-two-phase-commit,6,15,true
pyv-consensus-wo-decide,18,8,true
pyv-consensus-forall,29,9,true
pyv-learning-switch,959,timeout,true
i4-chord-ring-maintenance,timeout,-,true
pyv-sharded-kv-no-lost-keys,1,4,true
ex-naive-consensus,18,5,false
pyv-client-server-ae,3,5,true
ex-simple-election,9,5,false
pyv-toy-consensus-epr,2,4,true
ex-toy-consensus,6,4,false
pyv-client-server-db-ae,24,13,true
pyv-hybrid-reliable-broadcast,timeout,-,true
pyv-firewall,75,5,false
ex-majorityset-leader-election,28,10,false
pyv-consensus-epr,72,10,false
paxos,15950,-,false
flexible-paxos,18232,-,false
multi-paxos,984,-,false
fast-paxos,-,-,false
mldr,error,0,false


==> tables/updr_benchmark_results.csv <==
protocol,duration_secs,invsize
tla-consensus,0,1
tla-tcommit,1,3
i4-lock-server,1,2
ex-quorum-leader-election,11,3
pyv-toy-consensus-forall,10,3
tla-simple,timeout,3
ex-lockserv-automaton,21,9
tla-simpleregular,timeout,4
pyv-sharded-kv,6,7
pyv-lockserv,14,9
tla-twophase,67,14
i4-learning-switch,timeout,10
ex-simple-decentralized-lock,4,2
i4-two-phase-commit,16,9
pyv-consensus-wo-decide,100,4
pyv-consensus-forall,490,6
pyv-learning-switch,278,11
i4-chord-ring-maintenance,timeout,12
pyv-sharded-kv-no-lost-keys,unknown,2
ex-naive-consensus,unknown,4
pyv-client-server-ae,unknown,2
ex-simple-election,unknown,4
pyv-toy-consensus-epr,unknown,4
ex-toy-consensus,unknown,3
pyv-client-server-db-ae,unknown,6
pyv-hybrid-reliable-broadcast,unknown,4
pyv-firewall,unknown,3
ex-majorityset-leader-election,unknown,7
pyv-consensus-epr,unknown,9

